Measurement of transverse energy-energy correlations in multi-jet events in $pp$ collisions at $\sqrt{s} = 7$ TeV using the ATLAS detector and determination of the strong coupling constant $\alpha_{\mathrm{s}}(m_Z)$

High transverse momentum jets produced in pp collisions at a centre of mass energy of 7 TeV are used to measure the transverse energy-energy correlation function and its associated azimuthal asymmetry. The data were recorded with the ATLAS detector at the LHC in the year 2011 and correspond to an integrated luminosity of 158 $\mathrm{pb}^{-1}$. The selection criteria demand the average transverse momentum of the two leading jets in an event to be larger than 250 GeV. The data at detector level are well described by Monte Carlo event generators. They are unfolded to the particle level and compared with theoretical calculations at next-to-leading-order accuracy. The agreement between data and theory is good and provides a precision test of perturbative Quantum Chromodynamics at large momentum transfers. From this comparison, the strong coupling constant given at the $Z$ boson mass is determined to be $\alpha_{\mathrm{s}}(m_Z) = 0.1173 \pm 0.0010 \mbox{ (exp.) }^{+0.0065}_{-0.0026} \mbox{ (theo.)}$.

==> Metadata.txt <==
Title: Measurement of transverse energy--energy correlations in multi-jet events in $pp$ collisions at $\sqrt{s} = 7$ TeV using the ATLAS detector and determination of the strong coupling constant $\alpha_{\mathrm{s}}(m_Z)$.
Authors: The ATLAS Collaboration
CERN Preprint ID: CERN-PH-EP-2015-177
Abstract: High transverse momentum jets produced in pp collisions at a centre of mass energy of 7 TeV are used to measure the transverse energy--energy correlation function and its associated azimuthal asymmetry. The data were recorded with the ATLAS detector at the LHC in the year 2011 and correspond to an integrated luminosity of 158 $\mathrm{pb}^{-1}$. The selection criteria demand the average transverse momentum of the two leading jets in an event to be larger than 250 GeV. The data at detector level are well described by Monte Carlo event generators. They are unfolded to the particle level and compared with theoretical calculations at next-to-leading-order accuracy. The agreement between data and theory is good and provides a precision test of perturbative Quantum Chromodynamics at large momentum transfers. From this comparison, the strong coupling constant given at the $Z$ boson mass is determined to be $\alpha_{\mathrm{s}}(m_Z) = 0.1173 \pm 0.0010 \mbox{ (exp.) }^{+0.0065}_{-0.0026} \mbox{ (theo.)}$.
Comments: 20 pages plus author list (36 pages total), 4 figures, 4 tables, submitted to Phys. Lett. B, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2014-03/

